Detecting 5G Signal Jammers Using Spectrograms with Supervised and Unsupervised Learning

Cellular networks are potential targets of jamming attacks to disrupt wireless communications. Since the fifth generation (5G) of cellular networks enables mission-critical applications, such as autonomous driving or smart manufacturing, the resulting malfunctions can cause serious damage. This paper proposes to detect broadband jammers by an online classification of spectrograms. These spectrograms are computed from a stream of in-phase and quadrature (IQ) samples of 5G radio signals. We obtain these signals experimentally and describe how to design a suitable dataset for training. Based on this data, we compare two classification methods: a supervised learning model built on a basic convolutional neural network (CNN) and an unsupervised learning model based on a convolutional autoencoder (CAE). After comparing the structure of these models, their performance is assessed in terms of accuracy and computational complexity.

==> Images_Comments/comments.txt <==
FOLDER STRUCTURE:
The structure of the folder is structured as follows:
In the folder I-Q plots there are all the images and schemes about the work done on the i-q diagrams
In the subfolder Examples there some images to introduce the problem:
- i_q_empty and i_q_empty_fixed contains the image of an i/q diagram of the empty channel (cellular station on): in the first case the axis are normalized by the maximum values of the i/q samples for each image; in the second case the size of the x axis and y axis are fixed in order to take into account also of the amplitude of the samples
- iq_tx is a photo of the channel in the transmitting case 
- i_q_gaussian_jammed is a photo of the channel in the case a gaussian jammer was applied
- i_q_uniform_jammed  is a photo of the channel in the case a uniform jammer was applied
in each of these cases the size of the fft was 1024

In the subfolder Results there are 6 subfolders, each one distinguished by a time resolution (fft size= 256, 1024 or 2048) and jamming case (uniform or gaussian)
Each folder contains 2 plots: 
- one contains the values of the false negative and false positive rate on the y axis with the threshold on the reconstruction error on the x axis
- The second image shows the mse loss during the training phase at each epoch; there are plotted training loss and validation loss


In the subfolder lab setup there are 3 photos of the lab setup: one showing the pluto sdr tool (used to jam the channel and recieve data), one showing the cellular station with the cellular device used and one only the cellular station.
There are also 2 schemes of the lab setup; one in png format and the other one in svg (i suggest the svg one, it preserves the quality better)

In the main folder I-Q plots there are uploaded the schematic representation of the decoder and the encoder used in the ML model and an example of the reconstruction performed by the model

EXPERIMENTAL PROCEDURE:
The experiment was done in the 5g lab of hochschule darmstadt using 2 pluto SDR devices, one blade RF transmitter (cellular station) and a cellular device (Samsung galaxy a 52) was used to perform traffic using the blade RF.
Data were collected in 3 cases:
the "empty case", in which the cellular device was no transmitting with no interferience
the "transmitting case", in which the cellular device was transmitting some data (most of the time performing a speedtest so using the full bandwidth)
the "jammed case", in which the cellular device was either transmitting or not, but a jammer was activated (using a pluto SDR device), on the channel there were applied an uniform noise jammer and a gaussian jammer 

All data were collected using a pluto SDR device as a reciever and gnu radio as a SDR toolkit; the output of gnu radio is a file descriptor with a sequence of iq samples, coded as float numbers in the order IQIQIQIQIQ......

Data was collected on the uplink channel of the cellular station.
Useful parameters:
sample rate: 41.44 MHz
carrier frequency: 2.56 GHz
bandwidth of the cellular channel: 18.43 MHz

MODELS AND RESULTS:
It was decided to take a look at i-q plots of the channel, and perform a machine learning tool in order to distinguish between the trusted cases and the jammed cases.
The choiche was to implement an auto encoder, which is a ML tool that takes in input a data structure and by lowering its dimension, tries to reconstruct the original input in its original dimensionality.
If the autoencoder is fed only with the i-q plots of the trusted cases, the model will reconstruct better the trusted cases, and worse the anomaly cases.
By setting a simple threshold on the reconstruction error (MSE between the input image and the reconstructed image) it is possible to perform anomaly detection (i.e. The image is an anomaly if the reconstruction error is higher then the threshold).
The model to perform test on different time resolutions (fft size) was the same, but during the developing phase it is useful to say that it was tuned using fft_size=1024
It is also useful to underline that in order to lower the computational complexity the i/q plots were subsampled to 128x128 pixels (original size outputted by python matplotlib library=640x480) and were converted from RBG color space to GRAYSCALE (no meaning associated on the color of the samples )

In the uniform jammed channel case, the i/q plots were created without taking into account the amplitude of the samples (the axis were normalized by the maximum value found in each plot), the anomaly detection in this cases performed well (see plots and results in the folders for each time resolution)

In the gaussian jammed channel case the performances were poorer in the case in the i-q plots there was not taken into account the amplitude of the channel, because this allowed the jammed channel look very similar to the empty channel (see figures, but lets say that in both cases there are more dots near the origin of the axis, see examples in the subfolder examples).
The i-q plots then were creating by fixing the axis size, and the results were better. In the subfolder "Gaussian 1024" there are also the results plotted in the case in which the amplitude if the samples was not taken into account.

In the subfolders for each time slice there is the plot of the false positive and false negative rate according to a threshold, the range of the threshold was given by computing the maximum and the minimum of the reconstruction error in a validation set (that contains the i-q plots in all of 3 cases, so empty, transmitting and jammed).

THIS ENDS THE I-Q DIAGRAMS PLOT PART

BEGINNING OF WATERFALL PART
The other aspect of layer 1 that we can look in a cellular channel is the PSD (power spectral density).
It was decided to look at waterfall plots (spectrograms stacked over a period of time) of the channel in order to decide if the channel was jammed or not.
The procedure to collect data was the same of the previous case, with two main differences : 1- data was taken for more time because each waterfall plot is composed by 50 PSDs stacked and so the amount of data to analyze was bigger
2- different traffic patterns were tried in the transmission phase (such as youtube video opening or surfing on the web) in order to have a more realistic behaviour of the device all of those patters by the way were very similar to the usage of a speedtest in terms of bandwidth usage. Sending a whastapp message, for example, wouldnt be meaningful in this case, because it will use some bandwidth for a very tiny fraction of time. So overall the waterfall plot of a whastapp message traffic will look very similar to an empty channel.


The task at that time was to detect the areas wherever there was the presence of a jammer:
also this time an autoencoder model was suitable for this case. The main advantage of the usage of this model is the fact that it doesn't need labeled data (very difficult to obtain).
The autoencoder model would be fed only with waterfall plots in the "trusted cases" and so, an anomal pixel of the plot will be reconstructed with higher error.
The model was trained and some tests were performed.
A heatmap of the reconstruction errors of the pixels was created for the two cases (jammed and trusted).
The reconstruction error on trusted plots and jammed plots highlited what we expected: the higher errors were highlited in the sidebands of the channel. In fact, in terms of power, if there is a jammer in the mainband (with a power similar of the one used by the cellular device to transmit), it will be impossible to distinguish between a normal channel and a jammed channel.
So, the analysis focused on the sidebands of the channel:
statistics  were computed for each waterfall plot, in particular:
- the ratio between the power in the sideband and the total power in all of the spectrogram
- the power among the sidebands
The results are uploaded in the folders, and highlited two many aspects:
- in the tx case, there was low leakage in the sidebands in terms of the ratio aspect
- in the empty channel case, the order of magnitude of the power is far away from the other cases

By looking at these aspects in the sideband then, it is possible to detect if there is a jammer or not.
Useful information: given a sequence on n i-q samples, the PSD was computed as follows
PSD = np.abs(np.fft.fft(x))**2 / (n*samp_rate) ## PSD computation
PSD_shifted = np.fft.fftshift(PSD) Centering around 0
fc=2.56*1e9
f = np.arange(samp_rate/-2.0, samp_rate/2.0, samp_rate/n) ## start, stop step, centered around 0 Hz, range of my frequencies
f += fc shift to carrier frequency
plot (f,PSD_shifted)
The channel has a carrier frequency of 2.56 GHz, a used band (mainband) of 18.43 MHz and we have defined the sidebands as 1 MHz on the left and on the right of the mainband.
The results of each step described above is uploaded in the folder "Waterfall plots and sideband", with the following structure:
- in the subfolder Waterfall segmentation are uploaded: the structure of the autoencoder used, the heatmap of the reconstruction errors in a case of a trusted case and a jammed case and the training loss for each epoch. In this case the waterfall plots were composed by 50 PSDs (to save computational complexity).
- in the subfolder Sideband power are uploaded: for each of the 4 cases (empty channel, transmitting channel, uniform and gaussian jammed channel) the PDF of the ratio and the power in the sidebands; in this case waterfall plots to compute those statistics were composed by 100 PSDs (computational complexity was lower compared to the previous case were i had to train a ML model). To achieve these results, 200 waterfall plots were computed and analyzed.














